Challenger-Based Combinatorial Bandits for Subcarrier Selection in OFDM Systems

This paper investigates the identification of the top-m user-scheduling sets in multi-user MIMO downlink, which is cast as a combinatorial pure-exploration problem in stochastic linear bandits. Because the action space grows exponentially, exhaustive search is infeasible. We therefore adopt a linear utility model to enable efficient exploration and reliable selection of promising user subsets. We introduce a gap-index framework that maintains a shortlist of current estimates of champion arms (top-m sets) and a rotating shortlist of challenger arms that pose the greatest threat to the champions. This design focuses on measurements that yield the most informative gap-index-based comparisons, resulting in significant reductions in runtime and computation compared to state-of-the-art linear bandit methods, with high identification accuracy. The method also exposes a tunable trade-off between speed and accuracy. Simulations on a realistic OFDM downlink show that shortlist-driven pure exploration makes online, measurement-efficient subcarrier selection practical for AI-enabled communication systems.

==> plots/K_40/CASE_Heuristic_greedy_comparisons_K=100.csv <==
simulation,no_of_comparisons,time_std,correctness,theta_dist
1,8071.0,0.0,100.0,0.0
2,8404.0,333.0,100.0,0.0
3,8182.0,415.32397,100.0,0.0
4,8071.0,407.84004,100.0,0.0
5,7937.8,451.70318,100.0,0.0
6,7960.0,415.32397,100.0,0.0
7,7975.857142857143,386.47211,100.0,0.0
8,8112.625,511.49656,100.0,0.0
9,8108.0,482.42098,100.0,0.0
10,8170.9,495.04009,100.0,0.0
11,8131.545454545455,488.13306,100.0,0.0
12,8071.0,508.6659,100.0,0.0
13,8071.0,488.71039,91.66667,0.0
14,8047.214285714285,478.67827,100.0,0.0
15,8093.2,493.41966,100.0,0.0
16,8091.8125,477.78175,100.0,0.0
17,8071.0,470.93312,100.0,0.0
18,8071.0,457.66472,100.0,0.0
19,8053.473684210527,451.62157,100.0,0.0
20,8071.0,446.76638,100.0,0.0
21,8039.285714285715,458.48811,100.0,0.0
22,8040.727272727273,447.99545,100.0,0.0
23,8085.478260869565,485.83141,100.0,0.0
24,8057.125,494.65883,100.0,0.0
25,8071.0,489.40805,100.0,0.0
26,8058.192307692308,484.15787,100.0,0.0
27,8058.666666666667,475.11355,100.0,0.0
28,8059.107142857143,466.55786,100.0,0.0
29,8059.517241379311,458.44833,91.66667,0.0
30,8071.0,454.96461,100.0,0.0
31,8060.258064516129,451.41698,100.0,0.0
32,8060.59375,444.31154,100.0,0.0
33,8050.818181818182,441.00852,100.0,0.0
34,8051.411764705882,434.48808,100.0,0.0
35,8071.0,443.20643,100.0,0.0
36,8071.0,437.00744,100.0,0.0
37,8071.0,431.06148,100.0,0.0
38,8088.526315789473,438.50828,100.0,0.0
39,8079.538461538462,436.38138,100.0,0.0
40,8079.325,430.89415,100.0,0.0
41,8079.121951219512,425.60884,100.0,0.0
42,8078.928571428572,420.51337,100.0,0.0
43,8071.0,418.7593,100.0,0.0
44,8071.0,413.97332,100.0,0.0
45,8078.4,412.28029,100.0,0.0
46,8085.478260869565,410.52955,100.0,0.0
47,8071.0,417.84111,100.0,0.0
48,8077.9375,416.19218,100.0,0.0
49,8077.7959183673465,411.9246,100.0,0.0
50,8071.0,410.54997,100.0,0.0


==> plots/K_40/CASE_Heuristic_greedy_comparisons_K=40.csv <==
simulation,no_of_comparisons,time_std,correctness,theta_dist
1,4008.0,0.0,100.0,0.0
2,4008.0,0.0,100.0,0.0
3,4008.0,0.0,100.0,0.0
4,3964.75,74.9112,100.0,0.0
5,3904.2,138.4,100.0,0.0
6,3892.6666666666665,128.94659,100.0,0.0
7,3884.4285714285716,121.07478,100.0,0.0
8,3921.5,149.82239,100.0,0.0
9,3911.8888888888887,143.84594,100.0,0.0
10,3921.5,139.47706,100.0,0.0
11,3945.090909090909,152.48157,100.0,0.0
12,3950.3333333333335,147.02173,100.0,0.0
13,3968.076923076923,154.04768,100.0,0.0
14,3970.9285714285716,148.7997,100.0,0.0
15,3961.866666666667,147.69873,100.0,0.0
16,3953.9375,146.26879,100.0,0.0
17,3957.1176470588234,142.47059,100.0,0.0
18,3950.3333333333335,141.25391,100.0,0.0
19,3953.3684210526317,138.08815,100.0,0.0
20,3947.45,137.04177,100.0,0.0
21,3942.095238095238,135.86615,100.0,0.0
22,3937.2272727272725,134.60377,100.0,0.0
23,3932.782608695652,133.28556,100.0,0.0
24,3921.5,141.25391,100.0,0.0
25,3918.04,139.43414,100.0,0.0
26,3921.5,137.81656,100.0,0.0
27,3931.1111111111113,143.84594,100.0,0.0
28,3933.8571428571427,141.97276,100.0,0.0
29,3930.448275862069,140.66482,100.0,0.0
30,3927.266666666667,139.3578,100.0,0.0
31,3929.8709677419356,137.83177,100.0,0.0
32,3932.3125,136.34044,100.0,0.0
33,3934.6060606060605,134.88422,100.0,0.0
34,3936.764705882353,133.46316,100.0,0.0
35,3943.7428571428572,137.69207,100.0,0.0
36,3945.527777777778,136.17625,100.0,0.0
37,3947.2162162162163,134.70491,100.0,0.0
38,3944.2631578947367,134.1289,100.0,0.0
39,3941.4615384615386,133.51978,100.0,0.0
40,3943.125,132.24885,100.0,0.0
41,3940.487804878049,131.68664,100.0,0.0
42,3937.9761904761904,131.09965,100.0,0.0
43,3939.6046511627906,129.99537,100.0,0.0
44,3937.2272727272725,129.45179,100.0,0.0
45,3934.9555555555557,128.88926,100.0,0.0
46,3932.782608695652,128.31126,100.0,0.0
47,3930.7021276595747,127.72076,100.0,0.0
48,3928.7083333333335,127.12034,100.0,0.0
49,3933.8571428571427,130.77571,100.0,0.0
50,3931.88,130.19902,100.0,0.0


==> plots/K_40/CASE_Heuristic_greedy_comparisons_K=600.csv <==
simulation,no_of_comparisons,time_std,correctness,theta_dist
1,55020.0,0.0,100.0,0.0
2,56626.5,1606.5,100.0,0.0
3,57162.0,1514.62273,100.0,0.0
4,58233.0,2271.93409,100.0,0.0
5,57590.4,2404.38904,100.0,0.0
6,57162.0,2394.8288,100.0,0.0
7,57315.0,2248.63158,100.0,0.0
8,56224.875,3569.72108,100.0,0.0
9,56448.0,3424.22371,100.0,0.0
10,56626.5,3292.34528,100.0,0.0
11,56188.36363636364,3431.29126,100.0,0.0
12,56091.0,3301.0437,100.0,0.0
13,56008.61538461538,3184.35455,100.0,0.0
14,56167.5,3121.53748,100.0,0.0
15,56305.2,3059.38794,100.0,0.0
16,56224.875,2978.53072,100.0,0.0
17,56343.0,2927.97541,100.0,0.0
18,56269.5,2861.57269,100.0,0.0
19,56541.94736842105,3015.57882,100.0,0.0
20,56465.85,2957.88019,100.0,0.0
21,56703.0,3075.26194,91.66667,0.0
22,56480.454545454544,3172.91943,100.0,0.0
23,56696.34782608696,3264.21842,100.0,0.0
24,56626.5,3213.0,100.0,0.0
25,56562.24,3163.78548,100.0,0.0
26,56502.92307692308,3116.49142,100.0,0.0
27,56329.0,3184.22298,100.0,0.0
28,56282.25,3136.26676,100.0,0.0
29,56127.93103448276,3188.07035,100.0,0.0
30,56198.1,3157.18012,100.0,0.0
31,56263.74193548387,3126.58131,100.0,0.0
32,56425.6875,3206.71847,100.0,0.0
33,56383.09090909091,3166.93843,100.0,0.0
34,56626.5,3419.01993,100.0,0.0
35,56764.2,3464.15787,100.0,0.0
36,56715.75,3427.71129,100.0,0.0
37,56669.91891891892,3392.23764,100.0,0.0
38,56626.5,3357.70839,100.0,0.0
39,56585.307692307695,3324.09417,100.0,0.0
40,56626.5,3292.34528,100.0,0.0
41,56587.31707317073,3261.37556,100.0,0.0
42,56550.0,3231.16295,100.0,0.0
43,56589.13953488372,3203.42841,100.0,0.0
44,56480.454545454544,3246.02245,100.0,0.0
45,56590.8,3292.15172,100.0,0.0
46,56626.5,3264.96564,91.66667,0.0
47,56592.31914893617,3238.35379,100.0,0.0
48,56559.5625,3212.30266,100.0,0.0
49,56397.0,3372.94738,100.0,0.0
50,56497.98,3413.04696,100.0,0.0


==> plots/K_40/CASE_Heuristic_greedy_time_K=100.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,0.431257963180542,0.0,100.0,0.0
2,0.46581292152404785,1.0,100.0,0.0
3,0.4111161231994629,1.24722,100.0,0.0
4,0.41321539878845215,1.22474,100.0,0.0
5,0.3936154842376709,1.35647,100.0,0.0
6,0.4260127544403076,1.24722,100.0,0.0
7,0.42541027069091797,1.16058,100.0,0.0
8,0.4819526672363281,1.53603,100.0,0.0
9,0.4272341728210449,1.44871,100.0,0.0
10,0.4632568359375,1.48661,100.0,0.0
11,0.41175198554992676,1.46587,100.0,0.0
12,0.39191532135009766,1.52753,100.0,0.0
13,0.4291369915008545,1.4676,91.66667,0.0
14,0.41176605224609375,1.43747,100.0,0.0
15,0.46413683891296387,1.48174,100.0,0.0
16,0.4294259548187256,1.43478,100.0,0.0
17,0.4118335247039795,1.41421,100.0,0.0
18,0.4296259880065918,1.37437,100.0,0.0
19,0.41111230850219727,1.35622,100.0,0.0
20,0.44698500633239746,1.34164,100.0,0.0
21,0.3914816379547119,1.37684,100.0,0.0
22,0.4280872344970703,1.34533,100.0,0.0
23,0.47882747650146484,1.45895,100.0,0.0
24,0.39282965660095215,1.48546,100.0,0.0
25,0.4445936679840088,1.46969,100.0,0.0
26,0.41426753997802734,1.45393,100.0,0.0
27,0.42845964431762695,1.42677,100.0,0.0
28,0.42560243606567383,1.40107,100.0,0.0
29,0.42844057083129883,1.37672,91.66667,0.0
30,0.44536757469177246,1.36626,100.0,0.0
31,0.40857648849487305,1.35561,100.0,0.0
32,0.4287114143371582,1.33427,100.0,0.0
33,0.4097938537597656,1.32435,100.0,0.0
34,0.4262561798095703,1.30477,100.0,0.0
35,0.46414637565612793,1.33095,100.0,0.0
36,0.43015170097351074,1.31233,100.0,0.0
37,0.4252934455871582,1.29448,100.0,0.0
38,0.4640984535217285,1.31684,100.0,0.0
39,0.41038942337036133,1.31045,100.0,0.0
40,0.42808079719543457,1.29398,100.0,0.0
41,0.4273982048034668,1.2781,100.0,0.0
42,0.43029356002807617,1.2628,100.0,0.0
43,0.4100980758666992,1.25754,100.0,0.0
44,0.42867374420166016,1.24316,100.0,0.0
45,0.4472787380218506,1.23808,100.0,0.0
46,0.4461400508880615,1.23282,100.0,0.0
47,0.3934061527252197,1.25478,100.0,0.0
48,0.4443657398223877,1.24983,100.0,0.0
49,0.4284968376159668,1.23701,100.0,0.0
50,0.4091925621032715,1.23288,100.0,0.0


==> plots/K_40/CASE_Heuristic_greedy_time_K=40.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,0.21189618110656738,0.0,100.0,0.0
2,0.20998144149780273,0.0,100.0,0.0
3,0.21087265014648438,0.0,100.0,0.0
4,0.20052146911621094,0.43301,100.0,0.0
5,0.19258856773376465,0.8,100.0,0.0
6,0.2027115821838379,0.74536,100.0,0.0
7,0.20488500595092773,0.69985,100.0,0.0
8,0.2193765640258789,0.86603,100.0,0.0
9,0.20261573791503906,0.83148,100.0,0.0
10,0.21027302742004395,0.80623,100.0,0.0
11,0.21888947486877441,0.8814,100.0,0.0
12,0.21070146560668945,0.84984,100.0,0.0
13,0.2189946174621582,0.89045,100.0,0.0
14,0.21053051948547363,0.86011,100.0,0.0
15,0.20085597038269043,0.85375,100.0,0.0
16,0.2015092372894287,0.84548,100.0,0.0
17,0.21284198760986328,0.82353,100.0,0.0
18,0.20134735107421875,0.8165,100.0,0.0
19,0.21026229858398438,0.7982,100.0,0.0
20,0.20154190063476562,0.79215,100.0,0.0
21,0.20100665092468262,0.78535,100.0,0.0
22,0.20160746574401855,0.77806,100.0,0.0
23,0.8850431442260742,0.77044,100.0,0.0
24,0.1928424835205078,0.8165,100.0,0.0
25,0.202376127243042,0.80598,100.0,0.0
26,0.21018099784851074,0.79663,100.0,0.0
27,0.21948933601379395,0.83148,100.0,0.0
28,0.21067285537719727,0.82065,100.0,0.0
29,0.20241045951843262,0.81309,100.0,0.0
30,0.20369839668273926,0.80554,100.0,0.0
31,0.21151018142700195,0.79672,100.0,0.0
32,0.2102196216583252,0.7881,100.0,0.0
33,0.21050620079040527,0.77968,100.0,0.0
34,0.20937347412109375,0.77146,100.0,0.0
35,0.21943283081054688,0.79591,100.0,0.0
36,0.21008872985839844,0.78715,100.0,0.0
37,0.2112138271331787,0.77864,100.0,0.0
38,0.20074963569641113,0.77531,100.0,0.0
39,0.8538227081298828,0.77179,100.0,0.0
40,0.2098240852355957,0.76444,100.0,0.0
41,0.20041680335998535,0.76119,100.0,0.0
42,0.20073962211608887,0.7578,100.0,0.0
43,0.20917820930480957,0.75142,100.0,0.0
44,0.20078611373901367,0.74828,100.0,0.0
45,0.20094966888427734,0.74502,100.0,0.0
46,0.20140361785888672,0.74168,100.0,0.0
47,0.20423030853271484,0.73827,100.0,0.0
48,0.2021341323852539,0.7348,100.0,0.0
49,0.2189927101135254,0.75593,100.0,0.0
50,0.20076966285705566,0.7526,100.0,0.0


==> plots/K_40/CASE_Heuristic_greedy_time_K=600.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,2.4866538047790527,0.0,100.0,0.0
2,2.5750644207000732,0.5,100.0,0.0
3,2.5799484252929688,0.4714,100.0,0.0
4,2.7219035625457764,0.70711,100.0,0.0
5,2.4397542476654053,0.74833,100.0,0.0
6,2.4334330558776855,0.74536,100.0,0.0
7,2.5693254470825195,0.69985,100.0,0.0
8,2.1480276584625244,1.11102,100.0,0.0
9,2.5766286849975586,1.06574,100.0,0.0
10,2.583799123764038,1.0247,100.0,0.0
11,2.2885918617248535,1.06794,100.0,0.0
12,2.4346930980682373,1.0274,100.0,0.0
13,2.4340436458587646,0.99108,100.0,0.0
14,2.584125518798828,0.97153,100.0,0.0
15,2.574279308319092,0.95219,100.0,0.0
16,2.4334163665771484,0.92702,100.0,0.0
17,2.580108880996704,0.91129,100.0,0.0
18,2.43237566947937,0.89062,100.0,0.0
19,2.7228212356567383,0.93856,100.0,0.0
20,2.4336185455322266,0.9206,100.0,0.0
21,2.7250304222106934,0.95713,91.66667,0.0
22,2.2873003482818604,0.98753,100.0,0.0
23,2.7194130420684814,1.01594,100.0,0.0
24,2.436102867126465,1.0,100.0,0.0
25,2.440134286880493,0.98468,100.0,0.0
26,2.437065839767456,0.96996,100.0,0.0
27,2.297825813293457,0.99104,100.0,0.0
28,2.440504312515259,0.97612,100.0,0.0
29,2.2965638637542725,0.99224,100.0,0.0
30,2.5749285221099854,0.98263,100.0,0.0
31,2.5764918327331543,0.9731,100.0,0.0
32,2.7180118560791016,0.99804,100.0,0.0
33,2.435386896133423,0.98566,100.0,0.0
34,2.8802731037139893,1.06412,100.0,0.0
35,2.7248518466949463,1.07817,100.0,0.0
36,2.437774419784546,1.06683,100.0,0.0
37,2.434767961502075,1.05579,100.0,0.0
38,2.4386935234069824,1.04504,100.0,0.0
39,2.434124708175659,1.03458,100.0,0.0
40,2.583765745162964,1.0247,100.0,0.0
41,2.4371840953826904,1.01506,100.0,0.0
42,2.439927339553833,1.00565,100.0,0.0
43,2.582685708999634,0.99702,100.0,0.0
44,2.3014068603515625,1.01028,100.0,0.0
45,2.729433059692383,1.02463,100.0,0.0
46,2.5718605518341064,1.01617,91.66667,0.0
47,2.430123805999756,1.00789,100.0,0.0
48,2.434750556945801,0.99978,100.0,0.0
49,2.148815155029297,1.04978,100.0,0.0
50,2.7205772399902344,1.06226,100.0,0.0


==> plots/K_40/LinGIFA_Heuristic_greedy_comparisons_K=100.csv <==
simulation,no_of_comparisons,time_std,correctness,theta_dist
1,52002912.0,0.0,100.0,0.0
2,57003192.0,5000280.0,100.0,0.0
3,59336656.0,5249632.54564,100.0,0.0
4,60503388.0,4975215.78202,100.0,0.0
5,61203427.2,4665022.74252,100.0,0.0
6,61670120.0,4384561.00099,100.0,0.0
7,62003472.0,4140625.21808,100.0,0.0
8,62003472.0,3873200.23327,100.0,0.0
9,62447941.333333336,3862026.74961,100.0,0.0
10,62603505.6,3693443.8838,100.0,0.0
11,62730785.45454545,3544487.33283,100.0,0.0
12,61836796.0,4506420.95697,100.0,0.0
13,61849617.23076923,4329857.00594,100.0,0.0
14,62003472.0,4209069.94119,100.0,0.0
15,62003472.0,4066347.88459,100.0,0.0
16,62128479.0,3966880.046,100.0,0.0
17,62121125.64705882,3848551.32652,100.0,0.0
18,62114589.333333336,3740216.70256,100.0,0.0
19,62003472.0,3670857.29843,100.0,0.0
20,62003472.0,3577909.11569,100.0,0.0
21,61527254.85714286,4089926.27135,100.0,0.0
22,61639815.27272727,4029047.39696,100.0,0.0
23,61742587.82608695,3969861.32953,100.0,0.0
24,61753458.0,3886625.57763,100.0,0.0
25,61923467.52,3898115.15105,100.0,0.0
26,62003472.0,3843290.90356,100.0,0.0
27,62077550.222222224,3790315.59556,100.0,0.0
28,62146337.14285714,3739138.6167,100.0,0.0
29,62210380.137931034,3689700.64617,100.0,0.0
30,62270153.6,3641937.34607,100.0,0.0
31,62326070.70967742,3595781.94428,100.0,0.0
32,62378493.0,3551167.03205,100.0,0.0
33,62367128.72727273,3497538.40785,100.0,0.0
34,62415259.76470588,3456795.4973,100.0,0.0
35,62403494.4,3407745.45526,100.0,0.0
36,62503500.0,3411772.63031,100.0,0.0
37,62544042.81081081,3374131.97526,100.0,0.0
38,62529817.2631579,3330563.7684,100.0,0.0
39,62516321.23076923,3288639.44414,100.0,0.0
40,62553502.8,3255562.46342,100.0,0.0
41,62588870.63414634,3223386.06764,100.0,0.0
42,62622554.28571428,3192076.08432,100.0,0.0
43,62654671.255813956,3161599.4523,100.0,0.0
44,62730785.45454545,3165067.26757,100.0,0.0
45,62581282.13333333,3283061.23004,100.0,0.0
46,62568721.04347826,3248272.79668,100.0,0.0
47,62556694.4680851,3214565.95762,100.0,0.0
48,62586838.0,3187610.41267,100.0,0.0
49,62574932.571428575,3155994.15926,100.0,0.0
50,62563503.36,3125299.00448,100.0,0.0


==> plots/K_40/LinGIFA_Heuristic_greedy_comparisons_K=40.csv <==
simulation,no_of_comparisons,time_std,correctness,theta_dist
1,3201300.0,0.0,100.0,0.0
2,3265326.0,64026.0,100.0,0.0
3,3243984.0,60364.2917,100.0,0.0
4,3233313.0,55448.1425,100.0,0.0
5,3252520.8,62732.41211,100.0,0.0
6,3265326.0,64026.0,100.0,0.0
7,3274472.5714285714,63369.30572,100.0,0.0
8,3281332.5,61992.90793,100.0,0.0
9,3272440.0,63629.55037,100.0,0.0
10,3290936.4,81993.28649,100.0,0.0
11,3294428.727272727,78953.71991,100.0,0.0
12,3308010.0,87995.32026,100.0,0.0
13,3309651.6923076925,84734.22732,100.0,0.0
14,3311058.8571428573,81809.4219,100.0,0.0
15,3312278.4,79167.02637,100.0,0.0
16,3313345.5,76764.47728,100.0,0.0
17,3314287.0588235296,74567.65445,100.0,0.0
18,3308010.0,76949.67532,100.0,0.0
19,3309133.263157895,75048.77497,100.0,0.0
20,3310144.2,73281.10647,100.0,0.0
21,3311058.8571428573,71631.9237,100.0,0.0
22,3306069.8181818184,73624.72344,100.0,0.0
23,3312649.565217391,78341.36333,100.0,0.0
24,3308010.0,79854.45195,100.0,0.0
25,3308863.68,78352.75761,100.0,0.0
26,3309651.6923076925,76932.16088,100.0,0.0
27,3305638.6666666665,78218.06246,100.0,0.0
28,3306485.5714285714,76934.57382,100.0,0.0
29,3302858.4827586208,77994.80293,100.0,0.0
30,3308010.0,81547.6675,100.0,0.0
31,3308698.4516129033,80310.17496,100.0,0.0
32,3309343.875,79127.01203,100.0,0.0
33,3306069.8181818184,80089.80304,100.0,0.0
34,3306754.588235294,79001.21802,100.0,0.0
35,3307400.2285714285,77955.40785,100.0,0.0
36,3308010.0,76949.67532,100.0,0.0
37,3308586.810810811,75981.55214,100.0,0.0
38,3309133.263157895,75048.77497,100.0,0.0
39,3309651.6923076925,74149.2644,100.0,0.0
40,3313345.5,76764.47728,100.0,0.0
41,3313735.9024390243,75862.73836,100.0,0.0
42,3311058.8571428573,76889.25154,100.0,0.0
43,3311484.2790697673,76039.92997,100.0,0.0
44,3314800.6363636362,78253.33189,100.0,0.0
45,3315124.0,77408.68896,100.0,0.0
46,3312649.565217391,78341.36333,100.0,0.0
47,3310280.425531915,79151.60602,100.0,0.0
48,3310677.75,78370.12265,100.0,0.0
49,3308445.551020408,79092.99528,100.0,0.0
50,3311424.72,81027.67927,100.0,0.0


==> plots/K_40/LinGIFA_Heuristic_greedy_comparisons_K=600.csv <==
simulation,no_of_comparisons,time_std,correctness,theta_dist
1,10368014688.0,0.0,100.0,0.0
2,9936014076.0,432000612.0,100.0,0.0
3,9360013260.0,887676873.96799,100.0,0.0
4,9612013617.0,884019351.7212,100.0,0.0
5,9417613341.6,881111820.18881,100.0,0.0
6,9216013056.0,922051196.42767,100.0,0.0
7,9380584717.714285,944048378.77373,100.0,0.0
8,9504013464.0,941523505.62786,100.0,0.0
9,9360013260.0,976656901.16536,100.0,0.0
10,9504013464.0,1022300034.77594,100.0,0.0
11,9504013464.0,974724838.14333,100.0,0.0
12,9396013311.0,999609339.24909,100.0,0.0
13,9504013464.0,1030691147.08603,100.0,0.0
14,9411441904.285715,1047782112.58775,100.0,0.0
15,9504013464.0,1069874031.42272,100.0,0.0
16,9558013540.5,1056802329.83668,100.0,0.0
17,9478601663.294117,1073329005.18248,100.0,0.0
18,9480013430.0,1043104540.71017,100.0,0.0
19,9526750338.31579,1034465315.54212,100.0,0.0
20,9439213372.2,1078055774.48713,100.0,0.0
21,9380584717.714285,1084254387.02318,100.0,0.0
22,9327285940.90909,1087118585.79301,100.0,0.0
23,9334969746.26087,1063833607.21282,100.0,0.0
24,9288013158.0,1065504207.72247,100.0,0.0
25,9279373145.76,1044834361.74519,100.0,0.0
26,9238166933.538462,1045055019.50776,100.0,0.0
27,9200013033.333334,1043809890.26779,100.0,0.0
28,9210870191.571428,1026552326.80331,100.0,0.0
29,9265668298.758621,1049547867.55327,100.0,0.0
30,9244813096.8,1038000776.85717,100.0,0.0
31,9183496880.903225,1074932394.44356,100.0,0.0
32,9166512985.875,1062220761.83809,100.0,0.0
33,9111285634.90909,1091660924.87093,100.0,0.0
34,9097424652.705883,1078430835.43776,100.0,0.0
35,9096698601.257143,1062921467.08053,100.0,0.0
36,9120012920.0,1057091843.73083,100.0,0.0
37,9165418389.72973,1077711297.12969,100.0,0.0
38,9140223474.947369,1074422569.57164,100.0,0.0
39,9116320607.076923,1070745283.16246,100.0,0.0
40,9093612882.6,1066744141.84713,100.0,0.0
41,9093086052.585365,1053660029.26829,100.0,0.0
42,9072012852.0,1049749211.93857,100.0,0.0
43,9051919800.27907,1045611213.57875,100.0,0.0
44,9032740069.09091,1041284345.71422,100.0,0.0
45,9052812824.8,1038222718.91039,100.0,0.0
46,9043838899.043478,1028638700.6071,100.0,0.0
47,9053629847.234043,1019801228.01117,100.0,0.0
48,9036012801.0,1016324223.16211,100.0,0.0
49,9063196512.979591,1023379124.06919,100.0,0.0
50,9037452803.04,1028996076.97029,100.0,0.0


==> plots/K_40/LinGIFA_Heuristic_greedy_time_K=100.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,20.578311920166016,0.0,100.0,0.0
2,24.388511657714844,2.5,100.0,0.0
3,25.127540826797485,2.62467,100.0,0.0
4,25.183318376541138,2.48747,100.0,0.0
5,25.33346652984619,2.33238,100.0,0.0
6,25.35827136039734,2.19216,100.0,0.0
7,28.439154624938965,2.0702,100.0,0.0
8,24.559991598129272,1.93649,100.0,0.0
9,26.21345281600952,1.93091,100.0,0.0
10,25.41394805908203,1.84662,100.0,0.0
11,25.35653781890869,1.77214,100.0,0.0
12,52.02794790267944,2.25308,100.0,0.0
13,24.661346435546875,2.16481,100.0,0.0
14,25.45468831062317,2.10442,100.0,0.0
15,24.667418003082275,2.03306,100.0,0.0
16,25.463529109954834,1.98333,100.0,0.0
17,24.62386965751648,1.92417,100.0,0.0
18,61.964542627334595,1.87,100.0,0.0
19,34.298547983169556,1.83533,100.0,0.0
20,24.7110493183136,1.78885,100.0,0.0
21,20.71291971206665,2.04485,100.0,0.0
22,25.418087244033813,2.01441,100.0,0.0
23,25.1120343208313,1.98482,100.0,0.0
24,24.386290311813354,1.9432,100.0,0.0
25,26.003949403762817,1.94895,100.0,0.0
26,25.207774877548218,1.92154,100.0,0.0
27,25.124467134475708,1.89505,100.0,0.0
28,25.16584849357605,1.86946,100.0,0.0
29,25.163577556610107,1.84475,100.0,0.0
30,25.167682886123657,1.82087,100.0,0.0
31,25.269489288330078,1.79779,100.0,0.0
32,25.20003890991211,1.77548,100.0,0.0
33,24.39704442024231,1.74867,100.0,0.0
34,25.15582585334778,1.7283,100.0,0.0
35,24.38745141029358,1.70378,100.0,0.0
36,25.94312620162964,1.70579,100.0,0.0
37,25.238211393356323,1.68697,100.0,0.0
38,24.393964052200317,1.66519,100.0,0.0
39,24.35970401763916,1.64423,100.0,0.0
40,25.143579244613647,1.62769,100.0,0.0
41,25.18431067466736,1.6116,100.0,0.0
42,25.16466760635376,1.59595,100.0,0.0
43,25.15081477165222,1.58071,100.0,0.0
44,25.943278074264526,1.58245,100.0,0.0
45,22.016008377075195,1.64144,100.0,0.0
46,24.438162803649902,1.62405,100.0,0.0
47,24.504902839660645,1.60719,100.0,0.0
48,25.166080474853516,1.59372,100.0,0.0
49,24.354524850845337,1.57791,100.0,0.0
50,24.329439401626587,1.56256,100.0,0.0


==> plots/K_40/LinGIFA_Heuristic_greedy_time_K=40.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,3.17685604095459,0.0,100.0,0.0
2,3.3119444847106934,0.5,100.0,0.0
3,3.191878080368042,0.4714,100.0,0.0
4,3.1844563484191895,0.43301,100.0,0.0
5,3.3125014305114746,0.4899,100.0,0.0
6,3.327942371368408,0.5,100.0,0.0
7,3.310948371887207,0.49487,100.0,0.0
8,3.3033089637756348,0.48412,100.0,0.0
9,3.182539701461792,0.4969,100.0,0.0
10,3.432293176651001,0.64031,100.0,0.0
11,3.309314012527466,0.61658,100.0,0.0
12,3.4319190979003906,0.68718,100.0,0.0
13,3.310645341873169,0.66172,100.0,0.0
14,3.3054251670837402,0.63888,100.0,0.0
15,3.3065783977508545,0.61824,100.0,0.0
16,3.306953191757202,0.59948,100.0,0.0
17,3.308929920196533,0.58232,100.0,0.0
18,3.1797986030578613,0.60093,100.0,0.0
19,3.3079357147216797,0.58608,100.0,0.0
20,3.3118972778320312,0.57228,100.0,0.0
21,3.3138716220855713,0.5594,100.0,0.0
22,3.183140277862549,0.57496,100.0,0.0
23,3.4366910457611084,0.61179,100.0,0.0
24,3.1741364002227783,0.62361,100.0,0.0
25,3.3095030784606934,0.61188,100.0,0.0
26,3.3139679431915283,0.60079,100.0,0.0
27,3.183485507965088,0.61083,100.0,0.0
28,3.3085153102874756,0.60081,100.0,0.0
29,3.1874988079071045,0.60909,100.0,0.0
30,3.440631866455078,0.63683,100.0,0.0
31,3.312276840209961,0.62717,100.0,0.0
32,3.304457426071167,0.61793,100.0,0.0
33,3.1882994174957275,0.62545,100.0,0.0
34,3.316953659057617,0.61695,100.0,0.0
35,3.322563648223877,0.60878,100.0,0.0
36,3.312026262283325,0.60093,100.0,0.0
37,3.317232847213745,0.59336,100.0,0.0
38,3.3111393451690674,0.58608,100.0,0.0
39,3.3022522926330566,0.57906,100.0,0.0
40,3.448521614074707,0.59948,100.0,0.0
41,3.312293291091919,0.59244,100.0,0.0
42,3.1832926273345947,0.60045,100.0,0.0
43,3.3232011795043945,0.59382,100.0,0.0
44,3.4459939002990723,0.61111,100.0,0.0
45,3.3184866905212402,0.60451,100.0,0.0
46,3.1842284202575684,0.61179,100.0,0.0
47,3.1904497146606445,0.61812,100.0,0.0
48,3.3181474208831787,0.61202,100.0,0.0
49,3.1809651851654053,0.61766,100.0,0.0
50,3.441580295562744,0.63277,100.0,0.0


==> plots/K_40/LinGIFA_Heuristic_greedy_time_K=600.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,693.4031183719635,0.0,100.0,0.0
2,628.2412436008453,1.0,100.0,0.0
3,541.7736225128174,2.0548,100.0,0.0
4,680.197826385498,2.04634,100.0,0.0
5,571.2517874240875,2.03961,100.0,0.0
6,540.5249893665314,2.13437,100.0,0.0
7,678.7172958850861,2.18529,100.0,0.0
8,684.2140529155731,2.17945,100.0,0.0
9,537.0427012443542,2.26078,100.0,0.0
10,708.2878062725067,2.36643,100.0,0.0
11,622.4616289138794,2.2563,100.0,0.0
12,643.7021098136902,2.31391,100.0,0.0
14,537.4154419898987,2.42542,100.0,0.0
15,706.3857800960541,2.47656,100.0,0.0
16,677.9443907737732,2.4463,100.0,0.0
17,538.7537713050842,2.48455,100.0,0.0
18,623.1003084182739,2.41459,100.0,0.0
19,680.8109846115112,2.39459,100.0,0.0
20,511.5741996765137,2.4955,100.0,0.0
21,537.0387892723083,2.50984,100.0,0.0
22,535.8469233512878,2.51647,100.0,0.0
23,622.7783427238464,2.46257,100.0,0.0
24,537.1527254581451,2.46644,100.0,0.0
25,593.8766276836395,2.41859,100.0,0.0
26,538.7654883861542,2.41911,100.0,0.0
27,538.0503041744232,2.41622,100.0,0.0
28,624.2835948467255,2.37628,100.0,0.0
29,707.2502417564392,2.42951,100.0,0.0
30,564.9428656101227,2.40278,100.0,0.0
31,480.94298791885376,2.48827,100.0,0.0
32,566.5013997554779,2.45884,100.0,0.0
33,480.5469968318939,2.52699,100.0,0.0
34,564.7572247982025,2.49636,100.0,0.0
35,596.4529521465302,2.46046,100.0,0.0
36,649.7509689331055,2.44697,100.0,0.0
37,708.4358639717102,2.4947,100.0,0.0
38,536.7553749084473,2.48709,100.0,0.0
39,537.1901824474335,2.47857,100.0,0.0
40,536.9382038116455,2.46931,100.0,0.0
41,593.9224977493286,2.43902,100.0,0.0
42,538.3571116924286,2.42997,100.0,0.0
43,537.5443844795227,2.42039,100.0,0.0
44,539.3225185871124,2.41038,100.0,0.0
45,651.9958596229553,2.40329,100.0,0.0
46,567.3989534378052,2.3811,100.0,0.0
47,621.8131911754608,2.36065,100.0,0.0
48,537.6890993118286,2.3526,100.0,0.0
49,679.0505113601685,2.36893,100.0,0.0
50,509.0392870903015,2.38193,100.0,0.0


==> plots/K_40/LinGapE_Heuristic_greedy_comparisons_K=100.csv <==
simulation,no_of_comparisons,time_std,correctness,theta_dist
1,26403360.0,0.0,100.0,0.0
2,25963304.0,440056.0,100.0,0.0
3,25229877.333333332,1097692.522,100.0,0.0
4,25303220.0,959079.81675,100.0,0.0
5,25699270.4,1167600.511,100.0,0.0
6,25816618.666666668,1097692.522,100.0,0.0
7,25271787.42857143,1677451.23469,100.0,0.0
8,25083192.0,1646538.78299,100.0,0.0
9,24936506.666666668,1606857.31844,100.0,0.0
10,24643136.0,1760224.0,100.0,0.0
11,24483115.636363637,1752935.25648,100.0,0.0
12,24276422.666666668,1812914.41236,100.0,0.0
13,24304631.384615384,1744530.75363,100.0,0.0
14,24454540.57142857,1765828.03837,100.0,0.0
15,24291091.2,1812261.52693,100.0,0.0
16,24313094.0,1756782.69857,100.0,0.0
17,24332508.23529412,1706097.84232,100.0,0.0
18,24203080.0,1741791.82715,100.0,0.0
19,24087275.789473683,1765093.23199,100.0,0.0
20,24247085.6,1856076.70827,100.0,0.0
21,24391675.42857143,1923303.54092,100.0,0.0
22,24403105.454545453,1879813.63848,100.0,0.0
23,24451807.304347824,1852630.92886,100.0,0.0
24,24386436.666666668,1840521.03172,100.0,0.0
25,24396704.64,1804036.39434,100.0,0.0
26,24440033.230769232,1782219.56698,100.0,0.0
27,24447555.555555556,1749324.67539,100.0,0.0
28,24517405.714285713,1755727.89049,100.0,0.0
29,24552089.931034483,1734926.05193,100.0,0.0
30,24525787.733333334,1711636.20199,100.0,0.0
31,24472791.741935484,1708639.61626,100.0,0.0
32,24395604.5,1735773.75435,100.0,0.0
33,24456445.575757574,1743577.52202,100.0,0.0
34,24461936.470588237,1718034.90002,100.0,0.0
35,24492259.65714286,1702519.92241,100.0,0.0
36,24496450.666666668,1678890.3773,100.0,0.0
37,24429054.7027027,1704703.00195,100.0,0.0
38,24434688.42105263,1682472.1844,100.0,0.0
39,24372332.307692308,1704665.68593,100.0,0.0
40,24379102.4,1683753.39795,100.0,0.0
41,24428474.536585364,1692153.31942,100.0,0.0
42,24370720.38095238,1712297.96365,100.0,0.0
43,24315652.465116277,1729492.14065,100.0,0.0
44,24383102.90909091,1766010.68038,100.0,0.0
45,24408439.466666665,1754346.77491,100.0,0.0
46,24356142.95652174,1770281.61598,100.0,0.0
47,24418426.55319149,1801572.55622,100.0,0.0
48,24423108.0,1782996.27916,100.0,0.0
49,24373713.959183674,1797583.28202,100.0,0.0
50,24414306.88,1802060.215,100.0,0.0


==> plots/K_40/LinGapE_Heuristic_greedy_comparisons_K=40.csv <==
simulation,no_of_comparisons,time_std,correctness,theta_dist
1,1121300.0,0.0,100.0,0.0
2,1121300.0,0.0,100.0,0.0
3,1076448.0,63430.3067,100.0,0.0
4,1076448.0,54932.25697,100.0,0.0
5,1085418.4,52305.97088,100.0,0.0
6,1068972.6666666667,60268.06409,100.0,0.0
7,1057225.7142857143,62779.72225,100.0,0.0
8,1059628.5,59068.14277,100.0,0.0
9,1061497.3333333333,55940.27237,100.0,0.0
10,1054022.0,57613.43716,100.0,0.0
11,1047905.8181818182,58237.69961,100.0,0.0
12,1054022.0,59333.6189,100.0,0.0
13,1048846.7692307692,59758.41755,100.0,0.0
14,1044410.8571428572,59764.51504,100.0,0.0
15,1046546.6666666666,58288.42933,100.0,0.0
16,1042809.0,58264.45712,100.0,0.0
17,1044787.7647058824,57076.30087,100.0,0.0
18,1049038.4444444445,58171.13794,100.0,0.0
19,1045759.7894736842,58303.2991,100.0,0.0
20,1049536.8,59163.8514,100.0,0.0
21,1057225.7142857143,67201.6778,100.0,0.0
22,1060138.1818181819,66999.41495,100.0,0.0
23,1062797.391304348,66703.23674,100.0,0.0
24,1065235.0,66337.00261,100.0,0.0
25,1067477.6,65918.70837,100.0,0.0
26,1069547.6923076923,65462.06659,100.0,0.0
27,1069803.2592592593,64251.58507,100.0,0.0
28,1071642.4285714286,63813.45303,100.0,0.0
29,1071808.1379310344,62709.69986,100.0,0.0
30,1073457.8666666667,62292.45099,100.0,0.0
31,1075001.1612903227,61859.75781,100.0,0.0
32,1076448.0,61416.13037,100.0,0.0
33,1076448.0,60478.42446,100.0,0.0
34,1077767.1764705882,60062.3814,100.0,0.0
35,1079010.9714285715,59640.73614,100.0,0.0
36,1080185.6666666667,59215.77644,100.0,0.0
37,1081296.8648648649,58789.36213,100.0,0.0
38,1081169.2631578948,58015.85298,100.0,0.0
39,1083348.3076923077,58821.49744,100.0,0.0
40,1083175.8,58091.56517,100.0,0.0
41,1084105.6585365853,57679.34962,100.0,0.0
42,1081787.5238095238,58889.88865,100.0,0.0
43,1081663.3488372094,58206.65767,100.0,0.0
44,1082564.1818181819,57843.83423,100.0,0.0
45,1080434.8444444444,58915.66038,100.0,0.0
46,1080348.1739130435,58274.65444,100.0,0.0
47,1078356.5957446808,59212.62578,100.0,0.0
48,1076448.0,60035.81635,100.0,0.0
49,1077363.3469387756,59757.50495,100.0,0.0
50,1075550.96,60502.00645,100.0,0.0


==> plots/K_40/LinGapE_Heuristic_greedy_comparisons_K=600.csv <==
simulation,no_of_comparisons,time_std,correctness,theta_dist
1,3386889792.0,0.0,100.0,0.0
2,3598570404.0,211680612.0,100.0,0.0
3,3669130608.0,199574394.92122,100.0,0.0
4,3704410710.0,183320787.48064,100.0,0.0
5,3217545302.4,987439572.51473,0.0,0.0
6,3316329588.0,928074583.86395,100.0,0.0
7,3356649704.571429,864887647.1129,100.0,0.0
8,3386889792.0,812974816.38501,100.0,0.0
9,3528010200.0,864182479.73344,100.0,0.0
10,3598570404.0,846722448.0,100.0,0.0
11,3617814096.0,809608446.57762,100.0,0.0
12,3439809945.0,974363350.71226,100.0,0.0
13,3468305412.0,941327947.68896,100.0,0.0
14,3568330316.571429,976150771.63854,100.0,0.0
15,3598570404.0,949814782.36555,100.0,0.0
16,3611800442.25,921080545.84361,100.0,0.0
17,3611022204.7058825,893584805.83429,100.0,0.0
18,3669130608.0,900852379.3214,100.0,0.0
19,3676557997.894737,877391378.22789,100.0,0.0
20,3662074587.6,857502456.7666,100.0,0.0
21,3679210637.142857,840338362.36953,100.0,0.0
22,3685167018.0,821471265.56162,100.0,0.0
23,3699808957.5652175,806344688.36995,100.0,0.0
24,3695590684.5,789626298.51881,100.0,0.0
25,3607037628.48,886999860.8746,100.0,0.0
26,3606711966.0,869776447.10099,100.0,0.0
27,3598570404.0,854526506.50316,100.0,0.0
28,3591010382.142857,840047367.49927,100.0,0.0
29,3583971741.1034484,826276582.10141,100.0,0.0
30,3513898159.2,895753383.09947,100.0,0.0
31,3523457928.774194,882741617.30764,100.0,0.0
32,3519190174.5,869164175.86572,100.0,0.0
33,3540839328.0,864610893.77929,100.0,0.0
34,3461600596.2352943,965797495.52749,0.0,0.0
35,3477610054.285714,956466765.15325,100.0,0.0
36,3416289877.0,1010456585.0377,75.0,0.0
37,3426937475.3513513,998753561.14003,100.0,0.0
38,3437024673.7894735,987432658.84475,100.0,0.0
39,3403172916.0,996779031.00861,100.0,0.0
40,3423933899.1,992743141.04599,100.0,0.0
41,3448845093.0731707,993138516.15916,100.0,0.0
42,3457449996.0,982789918.22932,100.0,0.0
43,3455809061.023256,971353119.26745,100.0,0.0
44,3454242714.0,960306507.10057,100.0,0.0
45,3452745982.4,949628388.8432,100.0,0.0
46,3478924840.695652,955525941.98631,100.0,0.0
47,3481470490.9787235,945463777.58695,100.0,0.0
48,3479500059.75,935660880.69831,100.0,0.0
49,3477610054.285714,926156676.08187,100.0,0.0
50,3496963710.24,926803377.64762,100.0,0.0


==> plots/K_40/LinGapE_Heuristic_greedy_time_K=100.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,10.760685682296753,0.0,100.0,0.0
2,10.374814748764038,0.5,100.0,0.0
3,9.62824559211731,1.24722,100.0,0.0
4,10.323859930038452,1.08972,100.0,0.0
5,11.02715516090393,1.32665,100.0,0.0
6,10.643765211105347,1.24722,100.0,0.0
7,8.856274843215942,1.90595,100.0,0.0
8,9.549974918365479,1.87083,100.0,0.0
9,9.548688411712646,1.82574,100.0,0.0
10,27.18847107887268,2.0,100.0,0.0
11,60.98213076591492,1.99172,100.0,0.0
12,28.82771110534668,2.05987,100.0,0.0
13,9.997401714324951,1.98217,100.0,0.0
14,10.705317974090576,2.00637,100.0,0.0
15,8.943942785263062,2.05913,100.0,0.0
16,9.993620157241821,1.99609,100.0,0.0
17,9.953439235687256,1.9385,100.0,0.0
18,8.918972730636597,1.97906,100.0,0.0
19,8.888802528381348,2.00553,100.0,0.0
20,11.074314594268799,2.10891,100.0,0.0
21,11.056756496429443,2.18529,100.0,0.0
22,9.980492115020752,2.13588,100.0,0.0
23,10.33040738105774,2.10499,100.0,0.0
24,9.28237533569336,2.09124,100.0,0.0
25,9.986772537231445,2.04978,100.0,0.0
26,10.323431968688965,2.02499,100.0,0.0
27,9.99090576171875,1.98762,100.0,0.0
28,55.51777720451355,1.99489,100.0,0.0
29,10.362597227096558,1.97126,100.0,0.0
30,9.687407493591309,1.94479,100.0,0.0
31,9.306700468063354,1.94139,100.0,0.0
32,8.931665420532227,1.97222,100.0,0.0
33,10.71846055984497,1.98109,100.0,0.0
34,10.002940654754639,1.95206,100.0,0.0
35,10.36693286895752,1.93444,100.0,0.0
36,10.034393072128296,1.90759,100.0,0.0
37,8.973634004592896,1.93692,100.0,0.0
38,10.018243312835693,1.91166,100.0,0.0
39,8.929353952407837,1.93687,100.0,0.0
40,10.010958194732666,1.91311,100.0,0.0
41,10.765793323516846,1.92266,100.0,0.0
42,57.484397649765015,1.94555,100.0,0.0
43,82.7132019996643,1.96508,100.0,0.0
44,11.11714506149292,2.00657,100.0,0.0
45,10.453042030334473,1.99332,100.0,0.0
46,8.965384721755981,2.01143,100.0,0.0
47,11.099812030792236,2.04698,100.0,0.0
48,10.060498237609863,2.02587,100.0,0.0
49,8.942890405654907,2.04245,100.0,0.0
50,10.738359928131104,2.04754,100.0,0.0


==> plots/K_40/LinGapE_Heuristic_greedy_time_K=40.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,1.2027504444122314,0.0,100.0,0.0
2,1.204390525817871,0.0,100.0,0.0
3,1.0583217144012451,1.41421,100.0,0.0
4,1.1510584354400635,1.22474,100.0,0.0
5,1.1972014904022217,1.16619,100.0,0.0
6,1.0586822032928467,1.34371,100.0,0.0
7,1.0563669204711914,1.39971,100.0,0.0
8,1.153125286102295,1.31696,100.0,0.0
9,1.149076223373413,1.24722,100.0,0.0
10,1.0544331073760986,1.28452,100.0,0.0
11,1.0560405254364014,1.29844,100.0,0.0
12,1.2035019397735596,1.32288,100.0,0.0
13,1.0535516738891602,1.33235,100.0,0.0
14,1.05509614944458,1.33248,100.0,0.0
15,1.1497986316680908,1.29957,100.0,0.0
16,1.0624780654907227,1.29904,100.0,0.0
17,1.1502983570098877,1.27255,100.0,0.0
18,1.203413724899292,1.29696,100.0,0.0
19,1.0566308498382568,1.2999,100.0,0.0
20,1.204423189163208,1.31909,100.0,0.0
21,1.2926032543182373,1.4983,100.0,0.0
22,1.2042200565338135,1.49379,100.0,0.0
23,1.1995229721069336,1.48719,100.0,0.0
24,1.201939344406128,1.47902,100.0,0.0
25,1.1987133026123047,1.46969,100.0,0.0
26,1.1975109577178955,1.45951,100.0,0.0
27,1.1548230648040771,1.43252,100.0,0.0
28,1.2067108154296875,1.42276,100.0,0.0
29,1.1510846614837646,1.39815,100.0,0.0
30,1.2041034698486328,1.38884,100.0,0.0
31,1.2018625736236572,1.3792,100.0,0.0
32,1.1997992992401123,1.36931,100.0,0.0
33,1.1517846584320068,1.3484,100.0,0.0
34,1.2002427577972412,1.33912,100.0,0.0
35,1.201056957244873,1.32972,100.0,0.0
36,1.2015717029571533,1.32025,100.0,0.0
37,1.2009732723236084,1.31074,100.0,0.0
38,1.1544232368469238,1.2935,100.0,0.0
39,1.2487599849700928,1.31146,100.0,0.0
40,1.156186819076538,1.29518,100.0,0.0
41,1.2031488418579102,1.28599,100.0,0.0
42,1.0581152439117432,1.31298,100.0,0.0
43,1.1541471481323242,1.29775,100.0,0.0
44,1.2044942378997803,1.28966,100.0,0.0
45,1.057175636291504,1.31356,100.0,0.0
46,1.1560513973236084,1.29927,100.0,0.0
47,1.0586884021759033,1.32018,100.0,0.0
48,1.0580933094024658,1.33853,100.0,0.0
49,1.2011382579803467,1.33233,100.0,0.0
50,1.056370496749878,1.34893,100.0,0.0


==> plots/K_40/LinGapE_Heuristic_greedy_time_K=600.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,226.13157439231873,0.0,100.0,0.0
3,253.24576997756958,0.94281,100.0,0.0
4,251.81693482398987,0.86603,100.0,0.0
5,84.44006037712097,4.66476,0.0,0.0
6,249.60212802886963,4.38432,100.0,0.0
7,237.90735411643982,4.08581,100.0,0.0
8,238.29032588005066,3.84057,100.0,0.0
9,309.86261773109436,4.08248,100.0,0.0
10,276.9744508266449,4.0,100.0,0.0
11,251.5888590812683,3.82467,100.0,0.0
12,98.10756611824036,4.60299,100.0,0.0
13,249.4283094406128,4.44693,100.0,0.0
14,323.5852687358856,4.61143,100.0,0.0
15,264.5044982433319,4.48702,100.0,0.0
16,249.66050052642822,4.35127,100.0,0.0
17,239.4458622932434,4.22138,100.0,0.0
18,303.5564103126526,4.25572,100.0,0.0
19,250.6258556842804,4.14488,100.0,0.0
20,225.82090139389038,4.05093,100.0,0.0
21,262.19853591918945,3.96984,100.0,0.0
22,248.80899810791016,3.88071,100.0,0.0
23,264.3175218105316,3.80925,100.0,0.0
24,234.34683418273926,3.73027,100.0,0.0
25,96.447345495224,4.19027,100.0,0.0
26,240.71751427650452,4.10891,100.0,0.0
27,220.7467498779297,4.03687,100.0,0.0
28,220.78471612930298,3.96847,100.0,0.0
29,223.13678812980652,3.90341,100.0,0.0
30,96.52425122261047,4.23163,100.0,0.0
31,248.65847945213318,4.17016,100.0,0.0
32,452.87354254722595,4.10602,100.0,0.0
34,55.056946754455566,4.56252,0.0,0.0
35,277.1384561061859,4.51844,100.0,0.0
36,82.5919976234436,4.7735,75.0,0.0
37,249.51593375205994,4.71821,100.0,0.0
38,248.5794062614441,4.66473,100.0,0.0
39,138.35324430465698,4.70888,100.0,0.0
40,276.25717544555664,4.68982,100.0,0.0
41,289.83973002433777,4.69168,100.0,0.0
42,248.43127608299255,4.6428,100.0,0.0
43,221.23180174827576,4.58877,100.0,0.0
44,220.61133766174316,4.53658,100.0,0.0
45,220.7531237602234,4.48614,100.0,0.0
46,302.90962767601013,4.514,100.0,0.0
47,234.26598143577576,4.46646,100.0,0.0
48,220.29348063468933,4.42015,100.0,0.0
49,220.3344762325287,4.37526,100.0,0.0
50,289.32213521003723,4.37831,100.0,0.0


==> plots/K_40/LinUGapE_Heuristic_comparisons_K=100.csv <==
simulation,no_of_comparisons,time_std,correctness,theta_dist
1,2000112.0,0.0,100.0,0.0
2,2000112.0,0.0,100.0,0.0
3,2000112.0,0.0,100.0,0.0
4,2000112.0,0.0,100.0,0.0
5,2000112.0,0.0,100.0,0.0
6,2000112.0,0.0,100.0,0.0
7,2000112.0,0.0,100.0,0.0
8,2000112.0,0.0,100.0,0.0
9,2000112.0,0.0,100.0,0.0
10,2000112.0,0.0,100.0,0.0
11,2000112.0,0.0,100.0,0.0
12,2000112.0,0.0,100.0,0.0
13,2000112.0,0.0,100.0,0.0
14,2000112.0,0.0,100.0,0.0
15,2000112.0,0.0,100.0,0.0
16,2000112.0,0.0,100.0,0.0
17,2000112.0,0.0,100.0,0.0
18,2000112.0,0.0,100.0,0.0
19,2000112.0,0.0,100.0,0.0
20,2000112.0,0.0,100.0,0.0
21,2000112.0,0.0,100.0,0.0
22,2000112.0,0.0,100.0,0.0
23,2000112.0,0.0,100.0,0.0
24,2000112.0,0.0,100.0,0.0
25,2000112.0,0.0,100.0,0.0
26,2000112.0,0.0,100.0,0.0
27,2000112.0,0.0,100.0,0.0
28,2000112.0,0.0,100.0,0.0
29,2000112.0,0.0,100.0,0.0
30,2000112.0,0.0,100.0,0.0
31,2000112.0,0.0,100.0,0.0
32,2000112.0,0.0,100.0,0.0
33,2000112.0,0.0,100.0,0.0
34,2000112.0,0.0,100.0,0.0
35,2000112.0,0.0,100.0,0.0
36,2000112.0,0.0,100.0,0.0
37,2000112.0,0.0,100.0,0.0
38,2000112.0,0.0,100.0,0.0
39,2000112.0,0.0,100.0,0.0
40,2000112.0,0.0,100.0,0.0
41,2000112.0,0.0,100.0,0.0
42,2000112.0,0.0,100.0,0.0
43,2000112.0,0.0,100.0,0.0
44,2000112.0,0.0,100.0,0.0
45,2000112.0,0.0,100.0,0.0
46,2000112.0,0.0,100.0,0.0
47,2000112.0,0.0,100.0,0.0
48,2000112.0,0.0,100.0,0.0
49,2000112.0,0.0,100.0,0.0
50,2000112.0,0.0,100.0,0.0


==> plots/K_40/LinUGapE_Heuristic_comparisons_K=40.csv <==
simulation,no_of_comparisons,time_std,correctness,theta_dist
1,384156.0,0.0,100.0,0.0
2,384156.0,0.0,100.0,0.0
3,384156.0,0.0,100.0,0.0
4,384156.0,0.0,100.0,0.0
5,384156.0,0.0,100.0,0.0
6,384156.0,0.0,100.0,0.0
7,384156.0,0.0,100.0,0.0
8,384156.0,0.0,100.0,0.0
9,384156.0,0.0,100.0,0.0
10,384156.0,0.0,100.0,0.0
11,384156.0,0.0,100.0,0.0
12,384156.0,0.0,100.0,0.0
13,384156.0,0.0,100.0,0.0
14,384156.0,0.0,100.0,0.0
15,384156.0,0.0,100.0,0.0
16,384156.0,0.0,100.0,0.0
17,384156.0,0.0,100.0,0.0
18,384156.0,0.0,100.0,0.0
19,384156.0,0.0,100.0,0.0
20,384156.0,0.0,100.0,0.0
21,384156.0,0.0,100.0,0.0
22,384156.0,0.0,100.0,0.0
23,384156.0,0.0,100.0,0.0
24,384156.0,0.0,100.0,0.0
25,384156.0,0.0,100.0,0.0
26,384156.0,0.0,100.0,0.0
27,384156.0,0.0,100.0,0.0
28,384156.0,0.0,100.0,0.0
29,384156.0,0.0,100.0,0.0
30,384156.0,0.0,100.0,0.0
31,384156.0,0.0,100.0,0.0
32,384156.0,0.0,100.0,0.0
33,384156.0,0.0,100.0,0.0
34,384156.0,0.0,100.0,0.0
35,384156.0,0.0,100.0,0.0
36,384156.0,0.0,100.0,0.0
37,384156.0,0.0,100.0,0.0
38,384156.0,0.0,100.0,0.0
39,384156.0,0.0,100.0,0.0
40,384156.0,0.0,100.0,0.0
41,384156.0,0.0,100.0,0.0
42,384156.0,0.0,100.0,0.0
43,384156.0,0.0,100.0,0.0
44,384156.0,0.0,100.0,0.0
45,384156.0,0.0,100.0,0.0
46,384156.0,0.0,100.0,0.0
47,384156.0,0.0,100.0,0.0
48,384156.0,0.0,100.0,0.0
49,384156.0,0.0,100.0,0.0
50,384156.0,0.0,100.0,0.0


==> plots/K_40/LinUGapE_Heuristic_comparisons_K=600.csv <==
simulation,no_of_comparisons,time_std,correctness,theta_dist
1,432000612.0,0.0,100.0,0.0
2,432000612.0,0.0,100.0,0.0
3,432000612.0,0.0,100.0,0.0
4,432000612.0,0.0,100.0,0.0
5,432000612.0,0.0,100.0,0.0
6,432000612.0,0.0,100.0,0.0
7,432000612.0,0.0,100.0,0.0
8,432000612.0,0.0,100.0,0.0
9,432000612.0,0.0,100.0,0.0
10,432000612.0,0.0,100.0,0.0
11,432000612.0,0.0,100.0,0.0
12,432000612.0,0.0,100.0,0.0
13,432000612.0,0.0,100.0,0.0
14,432000612.0,0.0,100.0,0.0
15,432000612.0,0.0,100.0,0.0
16,432000612.0,0.0,100.0,0.0
17,432000612.0,0.0,100.0,0.0
18,432000612.0,0.0,100.0,0.0
19,432000612.0,0.0,100.0,0.0
20,432000612.0,0.0,100.0,0.0
21,432000612.0,0.0,100.0,0.0
22,432000612.0,0.0,100.0,0.0
23,432000612.0,0.0,100.0,0.0
24,432000612.0,0.0,100.0,0.0
25,432000612.0,0.0,100.0,0.0
26,432000612.0,0.0,100.0,0.0
27,432000612.0,0.0,100.0,0.0
28,432000612.0,0.0,100.0,0.0
29,432000612.0,0.0,100.0,0.0
30,432000612.0,0.0,100.0,0.0
31,432000612.0,0.0,100.0,0.0
32,432000612.0,0.0,100.0,0.0
33,432000612.0,0.0,100.0,0.0
34,432000612.0,0.0,100.0,0.0
35,432000612.0,0.0,100.0,0.0
36,432000612.0,0.0,100.0,0.0
37,432000612.0,0.0,100.0,0.0
38,432000612.0,0.0,100.0,0.0
39,432000612.0,0.0,100.0,0.0
40,432000612.0,0.0,100.0,0.0
41,432000612.0,0.0,100.0,0.0
42,432000612.0,0.0,100.0,0.0
43,432000612.0,0.0,100.0,0.0
44,432000612.0,0.0,100.0,0.0
45,432000612.0,0.0,100.0,0.0
46,432000612.0,0.0,100.0,0.0
47,432000612.0,0.0,100.0,0.0
48,432000612.0,0.0,100.0,0.0
49,432000612.0,0.0,100.0,0.0
50,432000612.0,0.0,100.0,0.0


==> plots/K_40/LinUGapE_Heuristic_time_K=100.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,0.8085830211639404,0.0,100.0,0.0
2,0.8122060298919678,0.0,100.0,0.0
3,0.8077442646026611,0.0,100.0,0.0
4,0.8024396896362305,0.0,100.0,0.0
5,0.8116793632507324,0.0,100.0,0.0
6,0.8153362274169922,0.0,100.0,0.0
7,0.8101732730865479,0.0,100.0,0.0
8,0.8068244457244873,0.0,100.0,0.0
9,0.8037831783294678,0.0,100.0,0.0
10,0.8095672130584717,0.0,100.0,0.0
11,0.8064489364624023,0.0,100.0,0.0
12,0.8070228099822998,0.0,100.0,0.0
13,0.8049650192260742,0.0,100.0,0.0
14,0.8054671287536621,0.0,100.0,0.0
15,0.8120713233947754,0.0,100.0,0.0
16,0.8054747581481934,0.0,100.0,0.0
17,0.8079445362091064,0.0,100.0,0.0
18,0.8105101585388184,0.0,100.0,0.0
19,0.8083338737487793,0.0,100.0,0.0
20,0.8107562065124512,0.0,100.0,0.0
21,0.8111040592193604,0.0,100.0,0.0
22,0.8070399761199951,0.0,100.0,0.0
23,0.8113477230072021,0.0,100.0,0.0
24,0.8085572719573975,0.0,100.0,0.0
25,0.808873176574707,0.0,100.0,0.0
26,0.8092086315155029,0.0,100.0,0.0
27,0.8093991279602051,0.0,100.0,0.0
28,0.8096613883972168,0.0,100.0,0.0
29,0.8090724945068359,0.0,100.0,0.0
30,0.8127586841583252,0.0,100.0,0.0
31,0.808725118637085,0.0,100.0,0.0
32,0.8080072402954102,0.0,100.0,0.0
33,0.8080120086669922,0.0,100.0,0.0
34,0.8058245182037354,0.0,100.0,0.0
35,0.8055825233459473,0.0,100.0,0.0
36,0.804389476776123,0.0,100.0,0.0
37,0.8089673519134521,0.0,100.0,0.0
38,0.8041360378265381,0.0,100.0,0.0
39,0.806988000869751,0.0,100.0,0.0
40,0.805133581161499,0.0,100.0,0.0
41,0.8046903610229492,0.0,100.0,0.0
42,0.8103570938110352,0.0,100.0,0.0
43,0.8045516014099121,0.0,100.0,0.0
44,0.8072175979614258,0.0,100.0,0.0
45,0.8060853481292725,0.0,100.0,0.0
46,0.8034162521362305,0.0,100.0,0.0
47,0.8131077289581299,0.0,100.0,0.0
48,0.8109140396118164,0.0,100.0,0.0
49,0.8149116039276123,0.0,100.0,0.0
50,0.8124344348907471,0.0,100.0,0.0


==> plots/K_40/LinUGapE_Heuristic_time_K=40.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,0.38551998138427734,0.0,100.0,0.0
2,0.38343238830566406,0.0,100.0,0.0
3,0.38490867614746094,0.0,100.0,0.0
4,0.38964056968688965,0.0,100.0,0.0
5,0.38613390922546387,0.0,100.0,0.0
6,0.3845710754394531,0.0,100.0,0.0
7,0.38460302352905273,0.0,100.0,0.0
8,0.3848400115966797,0.0,100.0,0.0
9,0.384479284286499,0.0,100.0,0.0
10,0.38705921173095703,0.0,100.0,0.0
11,0.38702893257141113,0.0,100.0,0.0
12,0.3851325511932373,0.0,100.0,0.0
13,0.38486766815185547,0.0,100.0,0.0
14,0.385906457901001,0.0,100.0,0.0
15,0.3854203224182129,0.0,100.0,0.0
16,0.3841876983642578,0.0,100.0,0.0
17,0.3860800266265869,0.0,100.0,0.0
18,0.38811635971069336,0.0,100.0,0.0
19,0.38601183891296387,0.0,100.0,0.0
20,0.3845376968383789,0.0,100.0,0.0
21,0.385606050491333,0.0,100.0,0.0
22,0.3857707977294922,0.0,100.0,0.0
23,0.387561559677124,0.0,100.0,0.0
24,0.3864288330078125,0.0,100.0,0.0
25,0.3859827518463135,0.0,100.0,0.0
26,0.3843648433685303,0.0,100.0,0.0
27,0.3856959342956543,0.0,100.0,0.0
28,0.3863365650177002,0.0,100.0,0.0
29,0.3853132724761963,0.0,100.0,0.0
30,0.3852229118347168,0.0,100.0,0.0
31,0.3858017921447754,0.0,100.0,0.0
32,0.38525962829589844,0.0,100.0,0.0
33,0.3858146667480469,0.0,100.0,0.0
34,0.3850092887878418,0.0,100.0,0.0
35,0.3862135410308838,0.0,100.0,0.0
36,0.3857874870300293,0.0,100.0,0.0
37,0.3852555751800537,0.0,100.0,0.0
38,0.38576722145080566,0.0,100.0,0.0
39,0.38570308685302734,0.0,100.0,0.0
40,0.3868236541748047,0.0,100.0,0.0
41,0.3858020305633545,0.0,100.0,0.0
42,0.3874225616455078,0.0,100.0,0.0
43,0.38388729095458984,0.0,100.0,0.0
44,0.38466691970825195,0.0,100.0,0.0
45,0.38561248779296875,0.0,100.0,0.0
46,0.38408732414245605,0.0,100.0,0.0
47,0.3846590518951416,0.0,100.0,0.0
48,0.38640546798706055,0.0,100.0,0.0
49,0.3867075443267822,0.0,100.0,0.0
50,0.38545989990234375,0.0,100.0,0.0


==> plots/K_40/LinUGapE_Heuristic_time_K=600.csv <==
simulation,time_taken,time_std,correctness,theta_dist
1,28.89504051208496,0.0,100.0,0.0
2,28.92348337173462,0.0,100.0,0.0
3,28.673055410385132,0.0,100.0,0.0
4,106.27953433990479,0.0,100.0,0.0
5,148.67611026763916,0.0,100.0,0.0
6,119.79405856132507,0.0,100.0,0.0
7,28.762415885925293,0.0,100.0,0.0
8,28.633031606674194,0.0,100.0,0.0
9,28.59994864463806,0.0,100.0,0.0
10,28.627206087112427,0.0,100.0,0.0
11,61.419275522232056,0.0,100.0,0.0
12,28.611135959625244,0.0,100.0,0.0
13,28.618125915527344,0.0,100.0,0.0
14,28.64075016975403,0.0,100.0,0.0
15,28.579484939575195,0.0,100.0,0.0
16,100.18358898162842,0.0,100.0,0.0
17,61.68532609939575,0.0,100.0,0.0
18,28.878026008605957,0.0,100.0,0.0
19,28.63814091682434,0.0,100.0,0.0
20,28.664567708969116,0.0,100.0,0.0
21,91.79565286636353,0.0,100.0,0.0
22,148.45121359825134,0.0,100.0,0.0
23,119.81364703178406,0.0,100.0,0.0
24,88.44325637817383,0.0,100.0,0.0
25,28.46931529045105,0.0,100.0,0.0
26,28.581752061843872,0.0,100.0,0.0
27,28.48058772087097,0.0,100.0,0.0
28,28.54711103439331,0.0,100.0,0.0
29,82.55637526512146,0.0,100.0,0.0
30,28.609102487564087,0.0,100.0,0.0
31,28.533434867858887,0.0,100.0,0.0
32,28.56956124305725,0.0,100.0,0.0
33,108.60013556480408,0.0,100.0,0.0
34,148.39934062957764,0.0,100.0,0.0
35,28.570968866348267,0.0,100.0,0.0
36,28.512439489364624,0.0,100.0,0.0
37,28.54239511489868,0.0,100.0,0.0
38,28.573806524276733,0.0,100.0,0.0
39,28.580734491348267,0.0,100.0,0.0
40,28.467113733291626,0.0,100.0,0.0
41,28.48183584213257,0.0,100.0,0.0
42,28.62317657470703,0.0,100.0,0.0
43,28.548508882522583,0.0,100.0,0.0
44,28.503450632095337,0.0,100.0,0.0
45,105.35707235336304,0.0,100.0,0.0
46,125.18628478050232,0.0,100.0,0.0
47,28.606647968292236,0.0,100.0,0.0
48,28.529875993728638,0.0,100.0,0.0
49,48.36763572692871,0.0,100.0,0.0
50,29.527605295181274,0.0,100.0,0.0

